Learning Representations and Generative Models for 3D Point Clouds

Three-dimensional geometric data offer an excellent domain for studying representation learning and generative modeling. In this paper, we look at geometric data represented as point clouds. We introduce a deep AutoEncoder (AE) network with state-of-the-art reconstruction quality and generalization ability. The learned representations outperform existing methods on 3D recognition tasks and enable shape editing via simple algebraic manipulations, such as semantic part editing, shape analogies and shape interpolation, as well as shape completion. We perform a thorough study of different generative models including GANs operating on the raw point clouds, significantly improved GANs trained in the fixed latent space of our AEs, and Gaussian Mixture Models (GMMs). To quantitatively evaluate generative models we introduce measures of sample fidelity and diversity based on matchings between sets of point clouds. Interestingly, our evaluation of generalization, fidelity and diversity reveals that GMMs trained in the latent space of our AEs yield the best results overall.

==> tables/single_vs_multi_class.txt <==
# We report the MMD with Chamfer on train and test splits for the L-W-Gans (EMD)
# when all are stopped at the 2000 epoch for single-class and multi-class experiments. 
# The comparisons of the test split were made with a "boosted" synthetic data-set of 3x the test size.
# Compute and report also the weighted averages of the single class-experiments: use these sizes:
# Class - train size - test size:
# chair 5761 - 338
# airplane 3438 - 202
# car 6372 - 374
# table 7232 - 425
# sofa 2697 - 158

# The multi-class experiment contains a dataset with (only) 2K examples from each class for Train (i.e., total size is 10K) and for Test 200 examples from each class (for a total of 1K).

# Single - Class
airplane
l_w_gan
epoch_2000
train 0.000480854
val 0.000613568

car
l_w_gan
epoch_2000
train 0.000652708
val 0.000719472

chair
l_w_gan
epoch_2000
train 0.00151506
val 0.00197032


table
l_w_gan
epoch_2000
train 0.00139951
val 0.00176245

sofa
l_w_gan
epoch_2000
train 0.00119785
val 0.00144522


# Multi - Class
epoch_2000
train 0.00117403
val 0.00140482
test 0.00145534
